Remote Scheduler Contention Attacks

In this paper, we investigate unexplored aspects of scheduler contention: We systematically study the leakage of all scheduler queues on AMD Zen 3 and show that all queues leak. We mount the first scheduler contention attacks on Zen 4, with a novel measurement method evoking an out-of-order race condition, more precise than the state of the art. We demonstrate the first inter-keystroke timing attacks based on scheduler contention, with an F1 score of $\geq$ 99.5 % and a standard deviation below 4 ms from the ground truth. Our end-to-end JavaScript attack transmits across Firefox instances, bypassing cross-origin policies and site isolation, with 891.9 bit/s (Zen 3) and 940.7 bit/s (Zen 4).

==> bingo_imul.csv <==
Number of multiplications,Zen 2,Zen 2 loop,Zen 3,Zen 3 loop,Zen 4,Zen 4 loop
0,0,0,0.00551,0.0017,0,0.001
1,0,0,0.00237,0.00581,0.001,0.001
2,0,0,0.00583,0.01789,0.003,0.021
3,0,0.00223,0.00564,0.00838,0.023,0.003
4,0,0.00243,0.01238,0.01009,0.011,0.004
5,0.00033,0.009,0.00716,0.01187,0.066,0.006
6,0,0.01117,0.00399,0.00211,0.031,0.003
7,0.00139,0.01068,0.0137,0.01958,0.004,0.044
8,0.0128,0.00801,0.00999,0.00694,0.04,0.057
9,0.00008,0.01293,0.04243,0.0117,0.116,0.025
10,0.0004,0.02169,0.01577,0.03187,0.047,0.025
11,0.00012,0.02439,0.0085,0.01357,0.085,0.105
12,0,0.0327,0.00638,0.00753,0.028,0.021
13,0.00153,0.02847,0.02149,0.01331,0.068,0.048
14,0.00012,0.03927,0.01954,0.02843,0.02,0.035
15,0.00024,0.02628,0.01818,0.0309,0.037,0.012
16,0.06589,0.03433,0.01103,0.03102,0.025,0.084
17,114.837,114.876,0.01933,0.03739,0.055,0.054
18,114.866,114.958,0.0583,0.01769,0.047,0.067
19,114.873,114.997,0.01941,0.0207,0.096,0.094
20,114.859,114.802,0.04682,0.08004,0.054,0.029
21,114.917,116.979,0.11368,270.454,0.153,268.405
22,114.872,118.058,0.12277,270.398,0.11,269.496
23,114.854,125.033,0.09932,309.299,0.243,306.634
24,114.734,132.069,0.12815,309.032,0.133,308.091
25,114.935,139.029,270.881,310.319,336.898,308.778
26,114.937,145.92,271.146,308.007,337.346,308.845
27,114.973,153.04,276.903,317.306,344.898,308.326
28,114.771,160.041,276.886,313.774,344.197,319.125
29,114.97,166.825,283.065,316.277,352.216,319.07
30,114.966,174.044,283.196,317.55,352.556,318.157


==> keystrokes-sched3.csv <==
-4.1999999999999975,1
-3.9999999999999973,1
-3.1999999999999966,1
-2.399999999999996,2
-1.399999999999995,1
-0.9999999999999947,1
-0.5999999999999943,4
-0.39999999999999414,10
-0.19999999999999396,24
6.217248937900877e-15,31
0.2000000000000064,7
0.4000000000000066,1
0.8000000000000069,1
1.000000000000007,4
1.2000000000000064,11


==> postprocess-example.csv <==
1434.33511,1434.33511,1434.33511
1645.32434,1434.47321,1645.3311
,1434.87048,
,1435.33016,
,1435.35563,
,1435.39481,
,1435.41199,
,1436.33009,
,1436.43221,
,1436.69248,
,1437.74806,
,1447.92076,
,1447.94064,
,1447.96057,
,1447.97726,
,1447.99198,
,1550.91932,
,1645.3311,
,1645.46642,
,1645.80398,
,1646.27798,
,1646.30154,
,1646.33116,
,1646.35447,
,1647.33312,
,1647.43418,
,1647.68715,
,1648.74261,
,1657.91063,
,1657.93014,
,1657.95216,
,1657.97314,
,1657.99035,
,1678.90978,


==> spurious_stalls.csv <==
neutral,22 imul,23 imul,24 imul
0,0.01129,0.02185,0.29313
1,0.26646,0.22171,0.03981
2,0.01639,0,0.02628
3,0.08833,0.60688,0.71053
4,0.21605,0.33406,274.001
5,0.27114,268.296,271.467
6,0.19044,269.429,270.379
7,0.00822,263.712,158.67
8,0.23001,268.249,271.424
9,0.09405,268.141,272
10,0.47107,267.608,273.345
11,0.16514,270.957,271.178
12,0.23874,270.522,273.517
13,0.45886,270.038,272.181
14,0.25645,269.389,272.459
15,0.25507,267.932,272.312
16,0.68613,269.508,271.449
17,0.23014,270.102,274.149
18,0.24913,271.148,274.022
19,0.08584,271.128,271.889
20,0.01145,271.271,274.079
21,0.01608,271.351,273.217
22,0.01028,269.9,268.937
23,0.25109,271.333,274.294
24,1.03524,271.382,274.021
25,0.04493,271.327,275.213
26,0.48627,272.131,276.33
27,0.58168,272.83,275.08
28,0,272.164,276.77
29,0.0132,273.229,275.013
30,0.02298,272.522,274.912

